Do Astronomical Foundation Models Know When They Will Fail?

Astronomical foundation models are increasingly used as reusable representations across surveys, but it is unclear when the same object remains consistently represented across instruments or whether a model can warn us before transfer fails. We present a conformal framework for auditing cross-survey representations using cross-matched Legacy Survey--HSC, HSC--JWST, and SDSS--HSC objects. Astronomy-specific AstroPT embeddings show lower translation errors and tighter conformal regions than general-purpose visual backbones at comparable coverage, while different model families fail on different objects. We then use adaptive conformal prediction to test whether the source embedding contains information about its own future error. Using a ridge difficulty model fitted to source embeddings, we find that this warning signal is consistent across the tested backbones for Legacy$\rightarrow$HSC, backbone-dependent for HSC$\rightarrow$JWST, and largely absent for SDSS$\rightarrow$HSC. When informative, adaptation improves coverage for the hardest objects. Matched-control analysis further reveals silent failures not explained by magnitude, apparent size, or nearest-neighbor distance. Hence, we show that conformal uncertainty provides a realistic way to identify when astronomical representations transfer reliably and when they fail without warning.

==> Figures/adaptive_cp/matching_deltas.csv <==
category,category_label,pair,flagged_row_id,control_row_id,delta_r,delta_Rg,delta_PSF_arcsec
adaptive_rescue,Adaptive rescue,1,55,6762,0.0014875214870843,0.0,0.0672811523406116
adaptive_rescue,Adaptive rescue,2,110,334,0.0015487736995884998,0.0,0.0721318306439166
adaptive_rescue,Adaptive rescue,3,141,13404,0.0024845069996068,0.0,0.15109399366314957
silent_failure,Silent failure,1,98,8725,0.0019133748907996001,0.0,0.04372174944022278
silent_failure,Silent failure,2,203,9968,0.0017134327110058,0.0,0.08444466901611958
silent_failure,Silent failure,3,248,5838,0.0021875602259704002,0.0,0.3233332068613607
hard_correct,Correctly anticipated hard,1,4,3565,0.0005216959957736,0.0,0.07803104638299474
hard_correct,Correctly anticipated hard,2,9,4445,0.0010455770422248,0.0,0.06662502408276894
false_alarm,False alarm,1,440,14205,6.366462567309987e-05,0.0,0.13349988957303927
false_alarm,False alarm,2,598,13533,-0.00013027245138860018,0.0,0.11129533326449637
false_alarm,False alarm,3,1207,2903,1.3182250052400047e-05,0.0,0.021498640189063667
adaptive_regression,Adaptive regression,1,59,14391,0.0012947124967649,0.0,0.0300976839989604
adaptive_regression,Adaptive regression,2,269,3846,0.0012390239975362998,0.0,0.0029509370024196624
adaptive_regression,Adaptive regression,3,410,10595,0.0012736514202189,0.0,0.046615406218169286


==> Figures/global_cp/jaccard_heatmaps/failure_overlap_jaccard_90_legacysurvey_hsc.csv <==
,astropt_15m,astropt_95m,astropt_850m,convnext_nano,convnext_tiny,convnext_base,convnext_large,dino_small,dino_base,dino_large,dino_giant,vit_base,vit_large,vit_huge,ijepa_huge,ijepa_giant
astropt_15m,0.0,0.5743714255680353,0.503870326900961,0.18258838255836252,0.17257513109526243,0.2087787321254676,0.24355214930062682,0.13574593896443268,0.14166648135729168,0.18496497917098745,0.16868156599608763,0.15929999843967466,0.17167755982484909,0.3686995232352186,0.38905011634074677,0.39544364748667604
astropt_95m,0.5743714255680353,0.0,0.5970590769330594,0.19280023837001728,0.1715475534957722,0.21754021898926237,0.264900101445104,0.14071449034389008,0.1452270026040007,0.18834996178059546,0.17326692327861737,0.1614281667266677,0.1711433748871327,0.3862244264374744,0.41624097577297886,0.4300891484989327
astropt_850m,0.503870326900961,0.5970590769330594,0.0,0.18356657870492943,0.16440330328070593,0.220136424282501,0.27999497346919017,0.1406029294564292,0.14625667940953915,0.187071049114193,0.16732369884678433,0.16106108910348446,0.18016820198555714,0.3970877369863848,0.4267248658248978,0.44421961054306464
convnext_nano,0.18258838255836252,0.19280023837001728,0.18356657870492943,0.0,0.33018634048244383,0.25790494321082386,0.23128890957674555,0.266022639474883,0.23545438714663858,0.2363044360795413,0.20449874734343784,0.18802287459916653,0.17928384198657407,0.24770621499448608,0.1958148426329346,0.19396616585968243
convnext_tiny,0.17257513109526243,0.1715475534957722,0.16440330328070593,0.33018634048244383,0.0,0.2933758182441238,0.2259066480140053,0.2857927353183299,0.2635304165011772,0.25465267024307253,0.22328297949443096,0.1969844690858256,0.20598662357725395,0.2680792974765103,0.1978922814512211,0.18126847764182522
convnext_base,0.2087787321254676,0.21754021898926237,0.220136424282501,0.25790494321082386,0.2933758182441238,0.0,0.3399086572648515,0.2644453095418053,0.2693995693838362,0.271658291201537,0.26135337568789435,0.20202217168045053,0.21180074394890194,0.2907893165716728,0.26976166358277154,0.25900411407510177
convnext_large,0.24355214930062682,0.264900101445104,0.27999497346919017,0.23128890957674555,0.2259066480140053,0.3399086572648515,0.0,0.21315140662607454,0.2165035706421424,0.24384029630729373,0.231969809964926,0.18838303052423633,0.17693951231622682,0.27841936339479606,0.29482771502778976,0.31571029925593125
dino_small,0.13574593896443268,0.14071449034389008,0.1406029294564292,0.266022639474883,0.2857927353183299,0.2644453095418053,0.21315140662607454,0.0,0.3363232029505116,0.27398662594554307,0.27053181233916895,0.19418234406541088,0.22305858290574,0.22445416249184427,0.1594581597145226,0.14608018812185733
dino_base,0.14166648135729168,0.1452270026040007,0.14625667940953915,0.23545438714663858,0.2635304165011772,0.2693995693838362,0.2165035706421424,0.3363232029505116,0.0,0.3341779271988587,0.32533599056666146,0.18800341599787665,0.20667725543811244,0.22430452949731614,0.1606377563230725,0.15092243814896275
dino_large,0.18496497917098745,0.18834996178059546,0.187071049114193,0.2363044360795413,0.25465267024307253,0.271658291201537,0.24384029630729373,0.27398662594554307,0.3341779271988587,0.0,0.4143293292143746,0.1955590202236593,0.20311846727757923,0.2560534214570698,0.20588833725450165,0.20110991317679136
dino_giant,0.16868156599608763,0.17326692327861737,0.16732369884678433,0.20449874734343784,0.22328297949443096,0.26135337568789435,0.231969809964926,0.27053181233916895,0.32533599056666146,0.4143293292143746,0.0,0.18724830705507442,0.21286452724080027,0.22825934651273286,0.18489155061247511,0.1762892027259805
vit_base,0.15929999843967466,0.1614281667266677,0.16106108910348446,0.18802287459916653,0.1969844690858256,0.20202217168045053,0.18838303052423633,0.19418234406541088,0.18800341599787665,0.1955590202236593,0.18724830705507442,0.0,0.23472758840352495,0.2276858139702074,0.17153989047620352,0.17021751617742412
vit_large,0.17167755982484909,0.1711433748871327,0.18016820198555714,0.17928384198657407,0.20598662357725395,0.21180074394890194,0.17693951231622682,0.22305858290574,0.20667725543811244,0.20311846727757923,0.21286452724080027,0.23472758840352495,0.0,0.2562759938094943,0.17573528466610086,0.17579350267161173
vit_huge,0.3686995232352186,0.3862244264374744,0.3970877369863848,0.24770621499448608,0.2680792974765103,0.2907893165716728,0.27841936339479606,0.22445416249184427,0.22430452949731614,0.2560534214570698,0.22825934651273286,0.2276858139702074,0.2562759938094943,0.0,0.49446104904399507,0.4087883823994935
ijepa_huge,0.38905011634074677,0.41624097577297886,0.4267248658248978,0.1958148426329346,0.1978922814512211,0.26976166358277154,0.29482771502778976,0.1594581597145226,0.1606377563230725,0.20588833725450165,0.18489155061247511,0.17153989047620352,0.17573528466610086,0.49446104904399507,0.0,0.5415897694230167
ijepa_giant,0.39544364748667604,0.4300891484989327,0.44421961054306464,0.19396616585968243,0.18126847764182522,0.25900411407510177,0.31571029925593125,0.14608018812185733,0.15092243814896275,0.20110991317679136,0.1762892027259805,0.17021751617742412,0.17579350267161173,0.4087883823994935,0.5415897694230167,0.0

